Improved Encoding for Overfitted Video Codecs

Overfitted neural video codecs offer a decoding complexity orders of magnitude smaller than their autoencoder counterparts. Yet, this low complexity comes at the cost of limited compression efficiency, in part due to their difficulty capturing accurate motion information. This paper proposes to guide motion information learning with an optical flow estimator. A joint rate-distortion optimization is also introduced to improve rate distribution across the different frames. These contributions maintain a low decoding complexity of 1300 multiplications per pixel while offering compression performance close to the conventional codec HEVC and outperforming other overfitted codecs. This work is made open-source at https://orange-opensource.github.io/Cool-Chic/

==> data/LDP-B/coolchic.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	rate_latent_bpp	rate_arm_bpp	rate_synthesis_bpp	rate_upsampling_bpp	rate_mlp_bpp	rate_per_latent_0_bpp	rate_per_latent_1_bpp	rate_per_latent_2_bpp	rate_per_latent_3_bpp	rate_per_latent_4_bpp	rate_per_latent_5_bpp	rate_per_latent_6_bpp	time_hour	itr_mega
0.0	38.414576621225706	-0.0	213.46660000000006	802.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	31.308042240000006	0.2796	0.27431959999999994	0.0	0.001	0.0	0.003	0.08700000000000001	0.11240000000000001	0.045399999999999996	0.019600000000000003	0.0082	0.003	0.0012	0.0	0.0
0.002	35.18142702831298	-0.0	400.4223999999999	802.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	10.34643456	0.09240000000000001	0.08432619999999998	0.0	0.001	0.0	0.0028000000000000004	0.007600000000000001	0.0356	0.026399999999999996	0.011199999999999998	0.005	0.0024000000000000002	0.0012	0.0	0.0
0.004	33.77384729227325	-0.0	526.7331999999999	802.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	6.33775104	0.05659999999999999	0.0470156	0.0	0.001	0.0	0.0028000000000000004	0.0032	0.018799999999999997	0.015600000000000003	0.0088	0.004	0.0022	0.001	0.0	0.0
0.035	29.4332891147897	-0.0	1286.3333999999998	802.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	1.14213888	0.0102	0.005847599999999961	0.0	0.001	0.0	0.0018000000000000002	0.0	0.0006000000000000001	0.002	0.0022	0.0018000000000000004	0.0008	0.001	0.0	0.0
0.176	26.719918558771614	-0.0	2350.4665999999997	802.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	0.44789759999999995	0.004	0.0016512	0.0	0.0008	0.0	0.0014	0.0	0.0	0.0	0.0006000000000000001	0.001	0.0004	0.0008	0.0	0.0


==> data/LDP-B/hm.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	40.55098001905648	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	185.16798719999997	0.18374039780521262	0.0	0.0
23	40.12567401847324	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	148.78909439999995	0.14764197530864195	0.0	0.0
24	39.818880391956206	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	125.89819199999994	0.12492755486968443	0.0	0.0
25	39.552250730213196	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	109.80938879999995	0.10896279149519887	0.0	0.0
26	39.21379134247054	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	93.81199679999992	0.09308873456790118	0.0	0.0
27	38.85311291229331	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	81.31415039999995	0.08068724279835386	0.0	0.0
28	38.529558317486114	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	71.53790399999994	0.07098636831275716	0.0	0.0
29	38.21877652199629	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	63.42105599999997	0.06293209876543206	0.0	0.0
30	37.831796349921675	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	55.32831359999997	0.05490174897119339	0.0	0.0
31	37.49036233081767	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	49.157539199999945	0.048778549382715995	0.0	0.0
32	37.09199727997006	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	43.47112319999996	0.043135973936899816	0.0	0.0
33	36.725924221412	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	38.87481599999994	0.03857510288065838	0.0	0.0
34	36.34760382373814	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	34.56803519999994	0.03430152606310008	0.0	0.0
35	35.869992713894156	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	30.096230399999982	0.02986419753086418	0.0	0.0
36	35.45396782779561	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	26.585798399999955	0.026380829903977998	0.0	0.0
37	35.031964353101465	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	23.524559999999955	0.02334319272976676	0.0	0.0
38	34.62708259252266	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	20.929103999999956	0.020767746913580198	0.0	0.0
39	34.1877493371984	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	18.513273599999945	0.018370541838134382	0.0	0.0
40	33.76017844995483	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	16.421961599999953	0.01629535322359392	0.0	0.0
41	33.27752931768647	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	14.322268799999947	0.01421184842249652	0.0	0.0
42	32.836328777357686	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	12.679631999999957	0.012581875857338777	0.0	0.0
43	32.400262938768584	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	11.146636799999932	0.0110606995884773	0.0	0.0
44	32.030464003180576	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	9.999935999999938	0.009922839506172778	0.0	0.0
45	31.665325515312425	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	8.902915199999976	0.008834276406035641	0.0	0.0
46	31.298088160824594	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	8.045913599999954	0.00798388203017828	0.0	0.0
47	30.894093548834626	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	7.179407999999972	0.007124056927297641	0.0	0.0
48	30.56456630466972	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	6.510239999999963	0.006460048010973899	0.0	0.0
49	30.219881356992076	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	5.879692799999964	0.00583436213991766	0.0	0.0
50	29.834809565721933	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	5.328028799999951	0.00528695130315496	0.0	0.0
51	29.50653644536883	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	4.917887999999969	0.00487997256515772	0.0	0.0


==> data/LDP-B/ours.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	arm_weight_q_step	arm_bias_q_step	upsampling_weight_q_step	upsampling_bias_q_step	synthesis_weight_q_step	synthesis_bias_q_step	rate_mbps	rate_bpp	nn_bpp	latent_bpp	residue_rate_nn_bpp	residue_rate_latent_bpp	motion_rate_nn_bpp	motion_rate_latent_bpp	feature_rate_bpp_00	feature_rate_bpp_01	feature_rate_bpp_02	feature_rate_bpp_03	feature_rate_bpp_04	feature_rate_bpp_05	feature_rate_bpp_06	arm_rate_bpp	upsampling_rate_bpp	synthesis_rate_bpp	time_hour	itr_mega
0.0001	39.971606248360516	-0.0	0.1423497555555555	996.8609875555555	0	0	93312000.0	2.0	5	9.0	54.0	zz-average	0.01562497777777774	0.02013873333333328	0.0013725999999999398	1.0	0.0013834444444443999	0.00044717777777774004	27.040274841599995	0.24148622222222219	0.00403313333333328	0.23745308888888883	0.00332791111111106	0.2301504666666666	0.00070524444444438	0.00730266666666662	0.1313674666666666	0.06184106666666664	0.0226505333333333	0.00820977777777774	0.00396991111111106	0.00153659999999996	0.00057486666666664	0.00121037777777772	0.00027511111111106	0.0018423555555555	0.0	0.0
0.0005	36.99238096678328	-0.0	0.2582767333333333	996.8609875555555	0	0	93312000.0	2.0	5	9.0	54.0	zz-average	0.01961802222222218	0.027430488888888837	0.00313037777777776	1.0	0.0043509333333333	0.00057775555555552	8.113620234239992	0.07245959999999994	0.00372339999999996	0.06873628888888884	0.0030243111111110804	0.06267646666666662	0.00069908888888884	0.006059799999999961	0.01872351111111106	0.024193155555555478	0.011454844444444402	0.00467106666666664	0.0022191111111110598	0.00098506666666662	0.00042966666666662	0.0012004888888888401	0.00024073333333329998	0.0015830222222222	0.0	0.0
0.001	35.505697242395634	-0.0	0.351234	996.8609875555555	0	0	93312000.0	2.0	5	9.0	54.0	zz-average	0.02256942222222218	0.03385413333333328	0.00479588888888886	1.0	0.00534917777777772	0.0009114222222221599	5.005270609919993	0.04470013333333328	0.0036143555555554997	0.04108588888888884	0.0029544666666666197	0.036519799999999936	0.0006597333333333	0.004565955555555521	0.007102177777777718	0.01456135555555552	0.008348511111111059	0.0037695111111110797	0.0016192888888888401	0.0007632666666666201	0.00035586666666662	0.00118319999999994	0.00022715555555550006	0.00154415555555552	0.0	0.0
0.01	31.03376712587996	-0.0	0.9492242444444445	996.8609875555555	0	0	93312000.0	2.0	5	9.0	54.0	zz-average	0.1850694444444444	0.17482637777777774	0.03439655555555554	1.0	0.15598939999999997	0.0910969555555555	1.1931469516799962	0.010655533333333302	0.0028403999999999595	0.007815199999999939	0.00228922222222216	0.00656939999999996	0.00055117777777772	0.0012457333333332802	7.359999999998222e-05	0.0013655999999999733	0.00207931111111106	0.00170848888888886	0.0007962444444444201	0.00035231111111108	0.00019397777777775332	0.0010140666666666	0.0001714222222222	0.00110366666666662	0.0	0.0


==> data/LDP-B/x264.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	39.7371808739478	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	209.63577599999996	0.20801954732510283	0.0	0.0
23	39.33299028605292	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	173.92406399999993	0.1725831618655692	0.0	0.0
24	38.942023883056166	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	145.98930239999999	0.14486376886145405	0.0	0.0
25	38.583294083393376	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	125.36052479999992	0.12439403292181063	0.0	0.0
26	38.21157424381735	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	108.44254079999999	0.10760648148148144	0.0	0.0
27	37.82711426888447	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	94.16537279999996	0.09343938614540463	0.0	0.0
28	37.43943055872401	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	82.30135679999995	0.08166683813443068	0.0	0.0
29	37.05261179149147	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	72.45020159999994	0.0718916323731138	0.0	0.0
30	36.66206839490095	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	64.21135679999995	0.06371630658436209	0.0	0.0
31	36.22321472288957	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	56.53290239999995	0.05609705075445812	0.0	0.0
32	35.80966307235815	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	50.26821119999997	0.049880658436213955	0.0	0.0
33	35.368513270042335	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	44.58741119999997	0.04424365569272974	0.0	0.0
34	34.92454569385319	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	39.719894399999966	0.03941366598079558	0.0	0.0
35	34.470286689544636	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	35.28938879999996	0.03501731824417006	0.0	0.0
36	34.00217116602525	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	31.522780799999968	0.03127974965706445	0.0	0.0
37	33.50551968515689	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	28.166054399999947	0.02794890260630996	0.0	0.0
38	33.014358758573465	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	25.134191999999953	0.02494041495198898	0.0	0.0
39	32.54788546104863	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	22.491647999999937	0.02231824417009596	0.0	0.0
40	32.099312983318306	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	20.13811199999996	0.01998285322359392	0.0	0.0
41	31.562122198795038	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	18.004723199999958	0.01786591220850476	0.0	0.0
42	31.081952392632438	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	16.18194239999995	0.016057184499314082	0.0	0.0
43	30.570598489471553	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	14.392252799999945	0.014281292866940958	0.0	0.0
44	30.07973409917959	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	12.987561599999943	0.01288743141289432	0.0	0.0
45	29.571844232035026	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	11.669356799999955	0.0115793895747599	0.0	0.0
46	29.019096629369376	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	10.52196479999994	0.01044084362139912	0.0	0.0
47	28.585094816720048	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	9.74298239999997	0.00966786694101506	0.0	0.0
48	27.928681871460146	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	8.37164159999998	0.00830709876543208	0.0	0.0
49	27.357050781449065	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	7.299849599999943	0.007243569958847681	0.0	0.0
50	27.08544461265906	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	6.7321151999999245	0.006680212620027361	0.0	0.0
51	26.52816601893526	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	6.056985599999938	0.0060102880658435606	0.0	0.0


==> data/LDP-B/x265.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	39.45775463036893	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	151.77775679999993	0.15060759602194781	0.0	0.0
23	39.11561255849356	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	128.28862079999993	0.12729955418381336	0.0	0.0
24	38.769564397609	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	108.86304959999997	0.10802374828532232	0.0	0.0
25	38.43239279727589	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	93.34673279999997	0.0926270576131687	0.0	0.0
26	38.084002194566146	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	80.33480639999996	0.07971544924554179	0.0	0.0
27	37.719738848661216	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	69.61429439999993	0.06907758916323724	0.0	0.0
28	37.34316724255507	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	60.45356159999994	0.059987482853223535	0.0	0.0
29	36.95209197705923	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	52.81813439999996	0.05241092249657061	0.0	0.0
30	36.572199451537976	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	46.11401279999999	0.04575848765432098	0.0	0.0
31	36.14691834082127	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	40.33713599999996	0.04002614883401917	0.0	0.0
32	35.71708832833176	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	35.480073599999955	0.03520653292181066	0.0	0.0
33	35.272547694207795	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	31.262975999999952	0.031021947873799676	0.0	0.0
34	34.85067415228633	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	27.593913599999954	0.027381172839506123	0.0	0.0
35	34.38228414482028	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	24.413097599999965	0.024224879972565116	0.0	0.0
36	33.95261560978098	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	21.699014399999953	0.02153172153635112	0.0	0.0
37	33.479665784519554	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	19.229097599999964	0.01908084705075442	0.0	0.0
38	33.02021537153031	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	17.05881599999995	0.01692729766803836	0.0	0.0
39	32.5456979491273	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	15.137279999999958	0.015020576131687198	0.0	0.0
40	32.07722779201949	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	13.39148159999996	0.013288237311385419	0.0	0.0
41	31.57874463998934	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	11.922681599999953	0.01183076131687238	0.0	0.0
42	31.104138732082877	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	10.562313599999928	0.0104808813443072	0.0	0.0
43	30.615962797662974	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	9.361353599999948	0.00928918038408774	0.0	0.0
44	30.13421547270914	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	8.329996799999966	0.008265775034293522	0.0	0.0
45	29.68683894070656	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	7.465910399999939	0.00740835048010968	0.0	0.0
46	29.23867414678646	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	6.719068799999942	0.006667266803840821	0.0	0.0
47	28.818832633583074	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	6.147014399999954	0.00609962277091902	0.0	0.0
48	28.4591305463257	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	5.662569599999962	0.005618912894375819	0.0	0.0
49	28.10866752638477	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	5.259513599999945	0.00521896433470502	0.0	0.0
50	27.770029605171935	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	4.9334399999999565	0.0048954046639231395	0.0	0.0
51	27.451786857416266	-0.0	-1	0	0	0	839808000	0	5	9.0	54.0	zz-average	4.720377599999937	0.0046839849108367	0.0	0.0


==> data/LDP-E/coolchic.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	rate_latent_bpp	rate_arm_bpp	rate_synthesis_bpp	rate_upsampling_bpp	rate_mlp_bpp	rate_per_latent_0_bpp	rate_per_latent_1_bpp	rate_per_latent_2_bpp	rate_per_latent_3_bpp	rate_per_latent_4_bpp	rate_per_latent_5_bpp	rate_per_latent_6_bpp	time_hour	itr_mega
0.0	41.33240050326209	-0.0	85.37066666666668	804.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	4.810752000000001	0.087	0.06644766666666667	0.0	0.0026666666666666666	0.0006666666666666666	0.005333333333333333	0.01933333333333333	0.038	0.011666666666666667	0.006333333333333333	0.0033333333333333335	0.0019999999999999996	0.0009999999999999998	0.0	0.0
0.002	38.246763383915344	-0.0	171.11100000000002	804.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	2.0643839999999996	0.037333333333333336	0.021787666666666667	0.0	0.0019999999999999996	0.0	0.003999999999999999	0.002	0.017	0.006333333333333333	0.003	0.0019999999999999996	0.0009999999999999998	0.0013333333333333333	0.0	0.0
0.004	36.78471072185386	-0.0	237.59266666666664	804.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	1.419264	0.025666666666666667	0.013320333333333333	0.0	0.0019999999999999996	0.0	0.0036666666666666666	0.0	0.009333333333333334	0.006666666666666667	0.0026666666666666666	0.0016666666666666668	0.0009999999999999998	0.0013333333333333333	0.0	0.0
0.035	31.474789748215656	-0.0	776.2223333333333	804.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	0.4239359999999999	0.007666666666666667	0.002255333333333333	0.0	0.0009999999999999998	0.0	0.0019999999999999996	0.0	0.0003333333333333333	0.0023333333333333335	0.0009999999999999998	0.0009999999999999998	0.0	0.0006666666666666666	0.0	0.0
0.176	28.079346890982507	-0.0	1655.3330000000003	804.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	0.18432	0.0033333333333333335	0.000599	0.0	0.0009999999999999998	0.0	0.0013333333333333333	0.0	0.0	0.0	0.0009999999999999998	0.0003333333333333333	0.0	0.0	0.0	0.0


==> data/LDP-E/hm.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	43.919565642646006	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	4.410471111111109	0.07976112397119337	0.0	0.0
23	43.541679794753534	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.7012622222222196	0.06693544238683123	0.0	0.0
24	43.149290696672544	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.1593066666666654	0.05713445216049381	0.0	0.0
25	42.82800446577597	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.7846044444444424	0.05035815329218103	0.0	0.0
26	42.44168929727014	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.443004444444441	0.04418049125514397	0.0	0.0
27	42.02452664450458	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.1523555555555514	0.03892425411522627	0.0	0.0
28	41.648274231954076	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.9248711111111074	0.03481031378600817	0.0	0.0
29	41.245649638370196	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.72414222222222	0.0311802340534979	0.0	0.0
30	40.79426082948469	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.5419022222222214	0.027884516460905333	0.0	0.0
31	40.35887357421727	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.3870222222222208	0.025083590534979397	0.0	0.0
32	39.9008215009676	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.2478755555555527	0.022567193930041102	0.0	0.0
33	39.3920825731777	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.1173688888888846	0.020207047325102798	0.0	0.0
34	38.89871734905199	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.006879999999998	0.018208912037037	0.0	0.0
35	38.37491900887995	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.9034844444444399	0.01633905606995877	0.0	0.0
36	37.90879667400831	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.8170488888888858	0.014775913065843565	0.0	0.0
37	37.396223939251904	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.7359644444444412	0.013309542181069901	0.0	0.0
38	36.85793561635844	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6630044444444418	0.011990097736625467	0.0	0.0
39	36.27204678531519	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5930844444444414	0.010725630144032869	0.0	0.0
40	35.77269631276937	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5353955555555525	0.009682355967078133	0.0	0.0
41	35.19423157285908	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.47176888888888574	0.0085317001028806	0.0	0.0
42	34.651141945465454	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.4245866666666643	0.0076784336419752665	0.0	0.0
43	34.08855769765306	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3765333333333307	0.0068094135802468665	0.0	0.0
44	33.573275062374314	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3383999999999982	0.006119791666666633	0.0	0.0
45	33.04156466692459	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.29935999999999724	0.005413773148148099	0.0	0.0
46	32.56564860296678	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.2689955555555525	0.004864647633744799	0.0	0.0
47	32.00838171741132	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.23665777777777394	0.004279835390946433	0.0	0.0
48	31.48331548144703	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.2089422222222201	0.0037786136831275334	0.0	0.0
49	30.956008116511118	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.18501333333332892	0.003345871913580166	0.0	0.0
50	30.43630372854174	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.16161777777777497	0.0029227752057612664	0.0	0.0
51	29.962065194183726	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.14625777777777563	0.0026449974279835	0.0	0.0


==> data/LDP-E/ours.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	arm_weight_q_step	arm_bias_q_step	upsampling_weight_q_step	upsampling_bias_q_step	synthesis_weight_q_step	synthesis_bias_q_step	rate_mbps	rate_bpp	nn_bpp	latent_bpp	residue_rate_nn_bpp	residue_rate_latent_bpp	motion_rate_nn_bpp	motion_rate_latent_bpp	feature_rate_bpp_00	feature_rate_bpp_01	feature_rate_bpp_02	feature_rate_bpp_03	feature_rate_bpp_04	feature_rate_bpp_05	feature_rate_bpp_06	arm_rate_bpp	upsampling_rate_bpp	synthesis_rate_bpp	time_hour	itr_mega
0.0001	42.95825951111315	-0.0	0.06087818518518514	998.7681484444444	0	0	24883200.0	2.0	3	9.0	60.0	zz-average	0.0248842592592592	0.0390624444444444	0.0053167037037036334	1.0	0.0070164814814814335	0.0009991851851851334	4.103020543999997	0.07420103703703697	0.007716999999999967	0.06648403703703695	0.0064017037037036335	0.062698037037037	0.0013154444444444	0.0037859999999999665	0.031413740740740735	0.0168876666666666	0.008469074074074033	0.003242703703703633	0.0015395185185184668	0.0007929999999999333	0.00035237037037030004	0.0026110740740740335	0.0004960370370369667	0.003294518518518466	0.0	0.0
0.0005	40.093281329526405	-0.0	0.11700040740740737	998.7681484444444	0	0	24883200.0	2.0	3	9.0	60.0	zz-average	0.32465277777777773	0.3417245185185185	0.1526330740740741	1.0	0.27763299999999996	0.13629374074074074	1.6973639679999988	0.030695962962962932	0.0059597777777777	0.024736296296296267	0.004762296296296233	0.02267470370370367	0.0011973703703703	0.0020614814814814333	0.009273111111111032	0.0080214814814814	0.0028517777777777335	0.0013905925925925334	0.000638074074074	0.00034029629629623334	0.00015929629629626664	0.0021545555555555	0.0003137777777777333	0.0022942592592592338	0.0	0.0
0.001	38.78652503858217	-0.0	0.1585324444444444	998.7681484444444	0	0	24883200.0	2.0	3	9.0	60.0	zz-average	0.5989583333333334	0.6024305555555555	0.36082170370370364	1.0	0.5539641481481481	0.32931859259259255	1.187528703999997	0.0214758518518518	0.004857111111111066	0.016618740740740667	0.0036975185185185	0.015110629629629568	0.0011595925925925667	0.0015081481481481	0.0038421481481481	0.007105962962962899	0.002297703703703667	0.0009584074074073666	0.0005367777777777334	0.0002573703703703333	0.00011225925925920002	0.0019054074074073668	0.00023407407407403333	0.0015584444444444	0.0	0.0
0.01	33.61911770149615	-0.0	0.5535317777777778	998.7681484444444	0	0	24883200.0	2.0	3	9.0	60.0	zz-average	0.7725694444444445	0.6365740740740741	0.17737266666666662	1.0	0.6885127037037039	0.44046585185185183	0.4979179519999985	0.009004592592592568	0.004079666666666633	0.004924962962962933	0.003106888888888833	0.004104925925925901	0.0009727407407406668	0.0008199629629629335	3.0074074074074078e-05	0.0009992962962962334	0.0017628888888888334	0.0007368148148147667	0.0003256666666666	0.00015925925925920002	9.074074074074075e-05	0.0018278148148147665	0.0002441481481481	0.0010350740740740667	0.0	0.0


==> data/LDP-E/x264.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	43.1564425418535	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	4.898204444444442	0.08858153292181067	0.0	0.0
23	42.73818025640895	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	4.196319999999999	0.07588831018518517	0.0	0.0
24	42.30494173086954	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.6516088888888856	0.06603748713991764	0.0	0.0
25	41.879566425421785	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.211217777777774	0.058073238168724235	0.0	0.0
26	41.41415090296542	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.8218488888888857	0.0510317001028806	0.0	0.0
27	40.95320904076814	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.5215111111111077	0.04560024434156373	0.0	0.0
28	40.47530786398181	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.2571377777777744	0.040819187242798295	0.0	0.0
29	40.00985345588952	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.017724444444442	0.03648951903292177	0.0	0.0
30	39.50293278272172	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.828195555555555	0.0330619855967078	0.0	0.0
31	38.99122031789628	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.6517511111111085	0.029871077674897065	0.0	0.0
32	38.50442998008535	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.485884444444443	0.02687146347736623	0.0	0.0
33	37.97992105173461	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.3485155555555537	0.024387217078189263	0.0	0.0
34	37.46957179052909	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.2158044444444407	0.02198720421810693	0.0	0.0
35	36.92705553825884	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.106453333333332	0.02000964506172837	0.0	0.0
36	36.369215405325846	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.0101511111111077	0.0182680684156378	0.0	0.0
37	35.81897894881741	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.9223644444444425	0.016680491255144002	0.0	0.0
38	35.32579135208666	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.8329066666666629	0.0150626929012345	0.0	0.0
39	34.68733121377089	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.7722666666666638	0.013966049382716	0.0	0.0
40	34.15003346812871	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6959111111111081	0.012585198045267433	0.0	0.0
41	33.525325645662875	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6388622222222188	0.011553497942386765	0.0	0.0
42	33.02212402174494	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5798577777777745	0.010486432613168666	0.0	0.0
43	32.573697851401526	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5343466666666641	0.009663387345678965	0.0	0.0
44	31.881380871098504	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.4854577777777742	0.008779256687242732	0.0	0.0
45	31.222737033785886	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.4447822222222185	0.0080436599794238	0.0	0.0
46	30.661871515662718	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.40359111111110796	0.0072987397119341005	0.0	0.0
47	29.888577953899613	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.36561777777777626	0.0066120113168724	0.0	0.0
48	29.33750958239894	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3332799999999959	0.006027199074074	0.0	0.0
49	28.53096226590074	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.29416888888888687	0.005319894547325067	0.0	0.0
50	28.318564369377786	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.28458666666666455	0.005146604938271566	0.0	0.0
51	28.039213221280143	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.2703111111111094	0.0048884387860082	0.0	0.0


==> data/LDP-E/x265.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	43.26858969787647	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.9283555555555516	0.07104230967078183	0.0	0.0
23	42.84577380748207	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.32060444444444	0.06005144032921804	0.0	0.0
24	42.430994600164524	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.877706666666665	0.052041859567901194	0.0	0.0
25	42.00922331043785	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.5180444444444436	0.0455375514403292	0.0	0.0
26	41.57729229824784	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.2225066666666633	0.040192901234567834	0.0	0.0
27	41.13313207212548	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.9827733333333324	0.0358574459876543	0.0	0.0
28	40.6760097673041	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.7877866666666637	0.032331211419753036	0.0	0.0
29	40.20339293644419	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.6121244444444405	0.0291544495884773	0.0	0.0
30	39.70791287125779	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.45166222222222	0.02625257201646087	0.0	0.0
31	39.20121292208147	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.320391111111109	0.023878600823045236	0.0	0.0
32	38.670016638278064	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.19429333333333	0.021598186728395002	0.0	0.0
33	38.146108218250276	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.08791111111111	0.019674318415637833	0.0	0.0
34	37.63436551272379	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.9956444444444418	0.018005722736625467	0.0	0.0
35	37.09974604632363	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.9099911111111074	0.0164567258230452	0.0	0.0
36	36.52348259439221	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.8358755555555536	0.015116383744855934	0.0	0.0
37	35.96590442935251	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.7630755555555532	0.013799832818929998	0.0	0.0
38	35.439950546249236	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.7011199999999972	0.012679398148148101	0.0	0.0
39	34.88274928195379	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6409422222222202	0.011591113683127534	0.0	0.0
40	34.31629792478231	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5938133333333298	0.010738811728394998	0.0	0.0
41	33.769783083974694	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5480177777777756	0.009910622427983498	0.0	0.0
42	33.20559340682048	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5044088888888851	0.009121977880658366	0.0	0.0
43	32.60784897981968	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.46360888888888624	0.008384130658436167	0.0	0.0
44	32.023992012172926	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.42627555555555224	0.0077089763374485	0.0	0.0
45	31.4754132766763	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3958399999999973	0.007158564814814766	0.0	0.0
46	30.86381289778682	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3642311111111074	0.006586934156378533	0.0	0.0
47	30.415499712233355	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.33576888888888423	0.006072209362139833	0.0	0.0
48	29.971741418710334	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3081244444444422	0.005572273662551399	0.0	0.0
49	29.489604635995793	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.2841777777777758	0.005139210390946467	0.0	0.0
50	29.207250966397226	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.268284444444441	0.004851787551440267	0.0	0.0
51	28.889333992879486	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.26083555555555304	0.0047170781893003675	0.0	0.0


==> data/MPEG-B/complexity.tsv <==
Archi bd_rate mac_per_decoded_pixel
us 5.9 1300
dcvc -36.9 1070000
coolchic 108.1 900 

==> data/MPEG-B/coolchic.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	rate_latent_bpp	rate_arm_bpp	rate_synthesis_bpp	rate_upsampling_bpp	rate_mlp_bpp	rate_per_latent_0_bpp	rate_per_latent_1_bpp	rate_per_latent_2_bpp	rate_per_latent_3_bpp	rate_per_latent_4_bpp	rate_per_latent_5_bpp	rate_per_latent_6_bpp	time_hour	itr_mega
0.0	38.601980394060796	-0.0	182.5556	879.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	25.19424	0.225	0.21027660000000004	0.0	0.002	0.0	0.003	0.0746	0.0754	0.0426	0.0172	0.0082	0.003	0.001	0.0	0.0
0.002	35.820408490980206	-0.0	318.6442	879.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	7.950182399999998	0.071	0.05453039999999998	0.0	0.0018000000000000002	0.0	0.0028000000000000004	0.009	0.027599999999999996	0.014	0.01	0.004600000000000001	0.0026000000000000003	0.001	0.0	0.0
0.004	34.543826873317784	-0.0	417.04459999999995	879.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	4.9268736	0.044000000000000004	0.029089199999999985	0.0	0.0016	0.0	0.0028000000000000004	0.0037999999999999996	0.0126	0.0114	0.006599999999999999	0.0038000000000000004	0.002	0.001	0.0	0.0
0.035	30.057146028376604	-0.0	1113.8444	879.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	1.119744	0.01	0.0045542000000000004	0.0	0.0012000000000000001	0.0	0.0022	0.0	0.0008	0.0022	0.0024000000000000007	0.0014	0.0008	0.0008	0.0	0.0
0.176	26.748008219980207	-0.0	2286.311	879.0	0	0	93312000	0.0	5	9.0	54.0	zz-average	0.40310784000000005	0.0036000000000000008	0.0012180000000000001	0.0	0.0008	0.0	0.0014	0.0	0.0	0.0	0.0002	0.0008	0.0004	0.0004	0.0	0.0


==> data/MPEG-B/dcvc.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	ave_i_frame_bpp	ave_p_frame_bpp	rate_bpp	time_hour	itr_mega
0	30.46663756817494	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.40886332416000004	0.020835	0.0015033999999999998	0.0036514000000000004	0.0	0.0
1	34.62789965161997	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.4104071475200002	0.0595484	0.0067268	0.0125958	0.0	0.0
2	38.08409768958618	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	4.48768760832	0.1567646	0.0254922	0.0400778	0.0	0.0
3	40.32747025661534	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	13.583412910080002	0.41646740000000004	0.084413	0.1213082	0.0	0.0


==> data/MPEG-B/hm.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	40.55098001905648	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	20.574220799999992	0.18374039780521262	0.0	0.0
23	40.12567401847324	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	16.532121599999993	0.14764197530864195	0.0	0.0
24	39.818880391956206	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	13.988687999999993	0.12492755486968445	0.0	0.0
25	39.552250730213196	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	12.201043199999996	0.10896279149519886	0.0	0.0
26	39.21379134247054	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	10.42355519999999	0.09308873456790119	0.0	0.0
27	38.85311291229331	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	9.034905599999995	0.08068724279835385	0.0	0.0
28	38.529558317486114	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	7.948655999999994	0.07098636831275715	0.0	0.0
29	38.21877652199629	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	7.046783999999996	0.06293209876543206	0.0	0.0
30	37.831796349921675	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	6.147590399999996	0.05490174897119338	0.0	0.0
31	37.49036233081767	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	5.461948799999995	0.048778549382716	0.0	0.0
32	37.09199727997006	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	4.830124799999995	0.04313597393689982	0.0	0.0
33	36.725924221412	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	4.319423999999994	0.03857510288065838	0.0	0.0
34	36.34760382373814	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	3.840892799999993	0.03430152606310008	0.0	0.0
35	35.869992713894156	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	3.3440255999999984	0.02986419753086418	0.0	0.0
36	35.45396782779561	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.953977599999995	0.026380829903978	0.0	0.0
37	35.031964353101465	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.613839999999995	0.02334319272976676	0.0	0.0
38	34.62708259252266	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.325455999999995	0.020767746913580198	0.0	0.0
39	34.1877493371984	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.057030399999994	0.018370541838134382	0.0	0.0
40	33.76017844995483	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.824662399999995	0.01629535322359392	0.0	0.0
41	33.27752931768647	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.5913631999999942	0.014211848422496521	0.0	0.0
42	32.836328777357686	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.4088479999999957	0.012581875857338781	0.0	0.0
43	32.400262938768584	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.2385151999999924	0.011060699588477298	0.0	0.0
44	32.030464003180576	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.1111039999999934	0.00992283950617278	0.0	0.0
45	31.665325515312425	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.9892127999999973	0.008834276406035641	0.0	0.0
46	31.298088160824594	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.8939903999999946	0.00798388203017828	0.0	0.0
47	30.894093548834626	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.7977119999999969	0.007124056927297639	0.0	0.0
48	30.56456630466972	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.7233599999999958	0.006460048010973899	0.0	0.0
49	30.219881356992076	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.6532991999999961	0.005834362139917659	0.0	0.0
50	29.834809565721933	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.5920031999999947	0.00528695130315496	0.0	0.0
51	29.50653644536883	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.5464319999999966	0.00487997256515772	0.0	0.0


==> data/MPEG-B/ours.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	arm_weight_q_step	arm_bias_q_step	upsampling_weight_q_step	upsampling_bias_q_step	synthesis_weight_q_step	synthesis_bias_q_step	rate_mbps	rate_bpp	nn_bpp	latent_bpp	residue_rate_nn_bpp	residue_rate_latent_bpp	motion_rate_nn_bpp	motion_rate_latent_bpp	feature_rate_bpp_00	feature_rate_bpp_01	feature_rate_bpp_02	feature_rate_bpp_03	feature_rate_bpp_04	feature_rate_bpp_05	feature_rate_bpp_06	arm_rate_bpp	upsampling_rate_bpp	synthesis_rate_bpp	time_hour	itr_mega
0.0005	39.38693766312567	-0.0	0.1728157555555555	-1.0	0	0	93312000.0	0.0	5	9.0	54.0	zz-average	0.018055511111111082	0.02447906666666664	0.00150555555555552	1.0	0.0037677999999999796	0.00532764444444438	12.911653601279998	0.11530897777777775	0.0049378222222221605	0.11037106666666663	0.0033376444444444004	0.10104288888888883	0.0016001777777777198	0.00932813333333328	0.041598244444444425	0.03314433333333328	0.0159790444444444	0.00608606666666662	0.00262553333333328	0.00117028888888884	0.0004393555555555	0.0009548888888888601	0.00026064444444438004	0.00212219999999996	0.0	0.0
0.001	38.52094841143473	-0.0	0.2192570888888889	-1.0	0	0	93312000.0	0.0	5	9.0	54.0	zz-average	0.046006911111111035	0.0376735555555555	0.009255555555555519	1.0	0.02926957777777774	0.007315911111111078	8.810484203519993	0.07868302222222219	0.00457522222222218	0.0741077333333333	0.0030961999999999396	0.06721846666666663	0.00147897777777772	0.006889199999999961	0.0209144444444444	0.02464657777777776	0.013453333333333298	0.0048657555555555	0.00204795555555552	0.00091004444444442	0.00038059999999993997	0.00092593333333328	0.00023451111111106	0.00193571111111108	0.0	0.0
0.0025	37.14438729512588	-0.0	0.3131579333333333	-1.0	0	0	93312000.0	0.0	5	9.0	54.0	zz-average	0.11666666666666665	0.06319435555555551	0.08205282222222218	1.0	0.08256277777777773	0.0857583333333333	5.381760890879995	0.04806242222222218	0.004143977777777761	0.043918533333333315	0.0027565333333332796	0.03967568888888884	0.0013873333333332997	0.0042428444444444	0.0098314666666666	0.0130397333333333	0.010712044444444381	0.0035609555555555002	0.0015639555555555	0.0006788666666665999	0.00028873333333330004	0.0008685333333332601	0.00020537777777771996	0.0016827555555555002	0.0	0.0
0.01	34.83928858572817	-0.0	0.5509711555555555	-1.0	0	0	93312000.0	0.0	5	9.0	54.0	zz-average	0.2993055555555555	0.10017357777777772	0.17932388888888887	1.0	0.2640406666666667	0.20351568888888888	2.4950359756799934	0.022282199999999943	0.0033861777777777404	0.01889602222222218	0.0022039333333333	0.01701817777777772	0.00118228888888886	0.0018778888888888404	0.0010227111111110957	0.00594908888888884	0.0055575555555555005	0.00287991111111106	0.0009555111111110601	0.00044944444444438	0.0002038444444444	0.00077348888888886	0.00015491111111108223	0.00127535555555552	0.0	0.0
0.05	31.781207903807505	-0.0	1.1482028000000002	-1.0	0	0	93312000.0	0.0	5	9.0	54.0	zz-average	0.43125	0.15138888888888888	0.32603068888888886	1.0	0.41519088888888894	0.3099934888888889	1.0853454643199931	0.00969279999999994	0.0028642666666666	0.006828688888888819	0.00184679999999996	0.006206066666666621	0.00101753333333328	0.0006225999999999466	0.00020575555555554667	0.00136851111111108	0.0017329111111110801	0.00167159999999996	0.0007673111111110599	0.0003191555555555	0.0001407777777777622	0.0007185999999999401	0.00011466666666664446	0.00101339999999996	0.0	0.0


==> data/MPEG-B/x264.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	39.73718087394781	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	23.292863999999998	0.20801954732510283	0.0	0.0
23	39.33299028605292	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	19.324895999999992	0.1725831618655692	0.0	0.0
24	38.942023883056166	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	16.2210336	0.14486376886145405	0.0	0.0
25	38.58329408339338	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	13.928947199999993	0.12439403292181064	0.0	0.0
26	38.21157424381735	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	12.049171199999998	0.10760648148148144	0.0	0.0
27	37.82711426888447	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	10.462819199999995	0.09343938614540462	0.0	0.0
28	37.43943055872401	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	9.144595199999996	0.08166683813443068	0.0	0.0
29	37.05261179149147	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	8.050022399999994	0.0718916323731138	0.0	0.0
30	36.662068394900956	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	7.134595199999994	0.06371630658436209	0.0	0.0
31	36.22321472288957	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	6.281433599999995	0.05609705075445812	0.0	0.0
32	35.80966307235815	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	5.585356799999997	0.04988065843621396	0.0	0.0
33	35.368513270042335	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	4.954156799999997	0.044243655692729734	0.0	0.0
34	34.92454569385319	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	4.413321599999996	0.03941366598079558	0.0	0.0
35	34.470286689544636	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	3.9210431999999957	0.03501731824417006	0.0	0.0
36	34.00217116602525	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	3.5025311999999964	0.03127974965706444	0.0	0.0
37	33.505519685156884	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	3.1295615999999944	0.027948902606309965	0.0	0.0
38	33.014358758573465	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.7926879999999943	0.02494041495198898	0.0	0.0
39	32.54788546104863	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.499071999999993	0.022318244170095956	0.0	0.0
40	32.099312983318306	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.2375679999999956	0.01998285322359392	0.0	0.0
41	31.562122198795045	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.0005247999999956	0.01786591220850476	0.0	0.0
42	31.081952392632438	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.7979935999999948	0.01605718449931408	0.0	0.0
43	30.570598489471553	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.5991391999999938	0.014281292866940958	0.0	0.0
44	30.07973409917959	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.4430623999999936	0.01288743141289432	0.0	0.0
45	29.571844232035026	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.2965951999999952	0.0115793895747599	0.0	0.0
46	29.019096629369376	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.1691071999999934	0.01044084362139912	0.0	0.0
47	28.585094816720048	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.082553599999997	0.00966786694101506	0.0	0.0
48	27.928681871460146	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.9301823999999981	0.008307098765432081	0.0	0.0
49	27.357050781449065	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.8110943999999938	0.00724356995884768	0.0	0.0
50	27.08544461265906	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.7480127999999916	0.00668021262002736	0.0	0.0
51	26.52816601893526	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.6729983999999931	0.0060102880658435606	0.0	0.0


==> data/MPEG-B/x265.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	39.45775463036893	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	16.86419519999999	0.15060759602194781	0.0	0.0
23	39.11561255849356	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	14.254291199999992	0.1272995541838134	0.0	0.0
24	38.769564397609	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	12.095894399999995	0.10802374828532232	0.0	0.0
25	38.43239279727589	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	10.371859199999998	0.09262705761316868	0.0	0.0
26	38.084002194566146	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	8.926089599999996	0.0797154492455418	0.0	0.0
27	37.719738848661216	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	7.734921599999992	0.06907758916323724	0.0	0.0
28	37.34316724255507	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	6.717062399999992	0.059987482853223535	0.0	0.0
29	36.95209197705924	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	5.868681599999995	0.052410922496570596	0.0	0.0
30	36.572199451537976	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	5.123779199999999	0.04575848765432098	0.0	0.0
31	36.14691834082127	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	4.481903999999995	0.04002614883401916	0.0	0.0
32	35.71708832833176	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	3.9422303999999952	0.03520653292181066	0.0	0.0
33	35.272547694207795	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	3.473663999999995	0.03102194787379968	0.0	0.0
34	34.85067415228633	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	3.0659903999999947	0.027381172839506123	0.0	0.0
35	34.38228414482028	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.712566399999996	0.024224879972565116	0.0	0.0
36	33.95261560978098	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.4110015999999947	0.02153172153635112	0.0	0.0
37	33.479665784519554	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	2.1365663999999955	0.01908084705075442	0.0	0.0
38	33.02021537153031	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.8954239999999947	0.016927297668038358	0.0	0.0
39	32.5456979491273	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.6819199999999954	0.015020576131687198	0.0	0.0
40	32.07722779201949	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.4879423999999954	0.013288237311385419	0.0	0.0
41	31.57874463998934	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.3247423999999948	0.011830761316872381	0.0	0.0
42	31.104138732082877	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.1735903999999922	0.010480881344307198	0.0	0.0
43	30.615962797662974	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	1.0401503999999941	0.00928918038408774	0.0	0.0
44	30.13421547270914	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.9255551999999962	0.008265775034293519	0.0	0.0
45	29.68683894070656	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.8295455999999933	0.0074083504801096805	0.0	0.0
46	29.23867414678646	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.7465631999999935	0.00666726680384082	0.0	0.0
47	28.818832633583074	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.6830015999999948	0.0060996227709190195	0.0	0.0
48	28.4591305463257	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.6291743999999958	0.00561891289437582	0.0	0.0
49	28.10866752638477	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.5843903999999938	0.00521896433470502	0.0	0.0
50	27.770029605171935	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.5481599999999952	0.00489540466392314	0.0	0.0
51	27.451786857416266	-0.0	-1	0	0	0	93312000	0	5	9.0	54.0	zz-average	0.5244863999999929	0.0046839849108367	0.0	0.0


==> data/MPEG-C/coolchic.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	rate_latent_bpp	rate_arm_bpp	rate_synthesis_bpp	rate_upsampling_bpp	rate_mlp_bpp	rate_per_latent_0_bpp	rate_per_latent_1_bpp	rate_per_latent_2_bpp	rate_per_latent_3_bpp	rate_per_latent_4_bpp	rate_per_latent_5_bpp	rate_per_latent_6_bpp	time_hour	itr_mega
0.0	37.81843060608272	-0.0	267.22225000000003	884.0	0	0	14376960	0.0	4	9.0	47.5	zz-average	9.167059199999999	0.48325	0.41203900000000004	0.0	0.00775	0.001	0.014499999999999999	0.25525	0.12925	0.0465	0.024000000000000004	0.00925	0.0035	0.0015000000000000002	0.0	0.0
0.002	33.36262420840152	-0.0	630.0555	884.0	0	0	14376960	0.0	4	9.0	47.5	zz-average	3.6611328000000003	0.193	0.1438975	0.0	0.0072499999999999995	0.001	0.01325	0.0575	0.06574999999999999	0.029500000000000002	0.0155	0.0075	0.0030000000000000005	0.00175	0.0	0.0
0.004	31.66648081212596	-0.0	890.77775	884.0	0	0	14376960	0.0	4	9.0	47.5	zz-average	2.4423359999999996	0.12875	0.08742374999999998	0.0	0.00675	0.001	0.0125	0.03025	0.041749999999999995	0.021750000000000002	0.012000000000000002	0.006000000000000001	0.0025	0.0015000000000000002	0.0	0.0
0.035	26.388258625777326	-0.0	2581.5834999999997	884.0	0	0	14376960	0.0	4	9.0	47.5	zz-average	0.497952	0.026250000000000002	0.010817749999999977	0.0	0.005	0.001	0.008749999999999999	0.0	0.00025	0.0072499999999999995	0.00475	0.0025	0.0015000000000000002	0.0015000000000000002	0.0	0.0
0.176	23.814153126328574	-0.0	4509.47225	884.0	0	0	14376960	0.0	4	9.0	47.5	zz-average	0.19443839999999996	0.01025	0.002639	0.0	0.0030000000000000005	0.001	0.005999999999999999	0.0	0.0	0.0	0.0015000000000000002	0.001	0.0007500000000000001	0.001	0.0	0.0


==> data/MPEG-C/dcvc.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	ave_i_frame_bpp	ave_p_frame_bpp	rate_bpp	time_hour	itr_mega
0	26.954479708323746	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.13349856	0.0414275	0.00273875	0.0070375	0.0	0.0
1	31.101657477672987	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.6039067008000001	0.14320750000000002	0.017914	0.0318355	0.0	0.0
2	35.39266162549648	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.0434764480000003	0.425721	0.067974	0.10772375000000001	0.0	0.0
3	38.876725052715535	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	5.1671625408000015	0.9856012500000001	0.18324025000000002	0.27239175000000004	0.0	0.0


==> data/MPEG-C/hm.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	40.48135925741188	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	7.848783888888887	0.41375589832621085	0.0	0.0
23	39.76448523057185	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	6.802876111111111	0.3586199029558404	0.0	0.0
24	39.18457817779576	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	6.043308888888889	0.31857861467236465	0.0	0.0
25	38.66821154798578	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	5.417575555555555	0.28559250356125354	0.0	0.0
26	38.052311835117166	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	4.758507777777777	0.2508491363960114	0.0	0.0
27	37.3701751015897	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	4.1739516666666665	0.22003372061965812	0.0	0.0
28	36.78619347550326	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	3.715872222222222	0.19588563924501418	0.0	0.0
29	36.23846223631817	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	3.3136316666666663	0.174681156517094	0.0	0.0
30	35.62796963113357	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.909248333333333	0.15336371527777776	0.0	0.0
31	35.0926994523555	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.590027222222222	0.13653567930911678	0.0	0.0
32	34.480967751445576	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.288803333333333	0.12065638354700851	0.0	0.0
33	33.95688259878589	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.0494033333333324	0.10803619123931621	0.0	0.0
34	33.40434273099205	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.8142466666666661	0.09563969017094012	0.0	0.0
35	32.75112400006799	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.567415555555555	0.08262775997150992	0.0	0.0
36	32.214237030221604	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.3824505555555548	0.07287715900997145	0.0	0.0
37	31.6835730538997	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.2144166666666658	0.06401909722222217	0.0	0.0
38	31.186222471429573	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.0722544444444433	0.0565248842592592	0.0	0.0
39	30.647045648653688	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.9378188888888881	0.049437989672364624	0.0	0.0
40	30.14272290774709	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.8181083333333324	0.04312733707264953	0.0	0.0
41	29.625519899273712	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.7052061111111099	0.0371755920584045	0.0	0.0
42	29.1315771138552	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.6151672222222213	0.03242910879629625	0.0	0.0
43	28.6462166571862	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.5286644444444436	0.027869034900284848	0.0	0.0
44	28.24293669198459	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.4670833333333324	0.02462272970085465	0.0	0.0
45	27.838359161916465	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.4030111111111102	0.021245103276353223	0.0	0.0
46	27.45113934829138	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.35716833333333203	0.018828458867521304	0.0	0.0
47	27.06849621940897	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.3113044444444432	0.0164107015669515	0.0	0.0
48	26.725628167229402	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.27403277777777685	0.014445891203703652	0.0	0.0
49	26.415526681541913	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.24337944444444393	0.012829972400284877	0.0	0.0
50	26.087173953290232	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.2162516666666654	0.01139990651709395	0.0	0.0
51	25.790755352522467	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.1960483333333324	0.010334869123931575	0.0	0.0


==> data/MPEG-C/ours.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	arm_weight_q_step	arm_bias_q_step	upsampling_weight_q_step	upsampling_bias_q_step	synthesis_weight_q_step	synthesis_bias_q_step	rate_mbps	rate_bpp	nn_bpp	latent_bpp	residue_rate_nn_bpp	residue_rate_latent_bpp	motion_rate_nn_bpp	motion_rate_latent_bpp	feature_rate_bpp_00	feature_rate_bpp_01	feature_rate_bpp_02	feature_rate_bpp_03	feature_rate_bpp_04	feature_rate_bpp_05	feature_rate_bpp_06	arm_rate_bpp	upsampling_rate_bpp	synthesis_rate_bpp	time_hour	itr_mega
0.0005	38.457067079884375	-0.0	0.2972931944444444	-1.0	0	0	14376960.0	0.0	4	9.0	47.5	zz-average	0.029079833333333277	0.05338533333333329	0.08597130555555552	1.0	0.08978933333333332	0.08672749999999996	5.866771927466665	0.3092723055555555	0.0227175833333333	0.2865547222222222	0.015057805555555526	0.26695594444444437	0.007659916666666651	0.0195986944444444	0.16493222222222223	0.06525766666666662	0.022426388888888826	0.0088738055555555	0.0035796666666666243	0.00136852777777775	0.000517722222222175	0.00485436111111105	0.001094555555555525	0.009108805555555499	0.0	0.0
0.001	36.865339857951284	-0.0	0.4255296944444445	-1.0	0	0	14376960.0	0.0	4	9.0	47.5	zz-average	0.05099824999999992	0.05447041666666659	0.059421027777777725	1.0	0.06674519444444442	0.06375458333333331	4.167998404266666	0.21971988888888885	0.021748777777777725	0.1979710833333333	0.01448174999999995	0.18350386111111108	0.007266972222222176	0.014467249999999975	0.1003389444444444	0.0514266944444444	0.019699722222222153	0.007207166666666625	0.003140222222222175	0.00120199999999995	0.00048911111111105	0.004732055555555525	0.0010783611111110502	0.008671444444444374	0.0	0.0
0.0025	34.62199281804051	-0.0	0.6875675833333333	-1.0	0	0	14376960.0	0.0	4	9.0	47.5	zz-average	0.1091579722222222	0.12087666666666662	0.11587172222222217	1.0	0.12339936111111105	0.1213718055555555	2.5994590890666656	0.13703288888888884	0.01977222222222217	0.11726074999999997	0.013351472222222174	0.10743288888888884	0.006420722222222175	0.0098278333333333	0.040900083333333274	0.04120927777777775	0.014914999999999973	0.0065769444444444	0.0024684166666666253	0.000977777777777725	0.0003854166666666	0.004582305555555525	0.0009767499999999499	0.007792416666666624	0.0	0.0
0.01	31.328345983884955	-0.0	1.3841917222222224	-1.0	0	0	14376960.0	0.0	4	9.0	47.5	zz-average	0.27387152777777773	0.21354166666666666	0.13764086111111107	1.0	0.19303374999999995	0.1701930833333333	1.2286699498666653	0.06477047222222214	0.0171424444444444	0.047627916666666624	0.011348499999999947	0.04348866666666663	0.005793999999999951	0.004139333333333275	0.009964972222222174	0.013259888888888852	0.012955027777777725	0.004538944444444399	0.001770416666666625	0.0007150277777777251	0.00028436111111107494	0.0040567777777777494	0.000843249999999975	0.00644838888888885	0.0	0.0
0.05	27.8067332605648	-0.0	2.957568138888889	-1.0	0	0	14376960.0	0.0	4	9.0	47.5	zz-average	0.578125	0.2990451388888889	0.41318080555555553	1.0	0.5518662777777777	0.4342989722222222	0.4934193194666656	0.026011055555555503	0.012304805555555525	0.013706138888888823	0.007784305555555524	0.012504444444444377	0.0045205833333333	0.0012018055555555248	9.755555555553334e-05	0.004417666666666614	0.003011833333333275	0.0030365555555555003	0.00124127777777775	0.000478333333333275	0.0002210555555555	0.00345799999999995	0.000508472222222175	0.003817722222222175	0.0	0.0


==> data/MPEG-C/x264.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	39.04148711215909	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	7.942559444444444	0.41869936342592595	0.0	0.0
23	38.41933422867227	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	6.998174999999999	0.3689152644230769	0.0	0.0
24	37.804868035860636	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	6.168497777777778	0.32517806267806265	0.0	0.0
25	37.21771068652747	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	5.4825977777777775	0.28902021011396006	0.0	0.0
26	36.606263340815076	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	4.852747777777777	0.25581708511396006	0.0	0.0
27	36.00607537860402	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	4.28178722222222	0.22571837161680905	0.0	0.0
28	35.42008684985169	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	3.7838499999999993	0.19946915064102558	0.0	0.0
29	34.86178031509028	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	3.357859444444444	0.17701266470797716	0.0	0.0
30	34.27854281309968	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.959545555555555	0.15601517984330485	0.0	0.0
31	33.71396591986817	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.6200049999999986	0.13811598557692303	0.0	0.0
32	33.14564702179243	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.319055555555555	0.12225115740740737	0.0	0.0
33	32.579634614250715	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.0389322222222215	0.1074841969373219	0.0	0.0
34	32.03685077528244	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.8068049999999993	0.0952473958333333	0.0	0.0
35	31.457501392941175	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.581686666666666	0.08338007478632475	0.0	0.0
36	30.91138233772893	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.3933016666666658	0.07344918536324782	0.0	0.0
37	30.38349168375522	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.223008888888888	0.0644720441595441	0.0	0.0
38	29.854390845503328	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.0794955555555552	0.056906606125356106	0.0	0.0
39	29.342949101971385	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.9479099999999986	0.04996995192307685	0.0	0.0
40	28.830058467738027	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.8354616666666655	0.044042134081196525	0.0	0.0
41	28.349066480302902	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.7406305555555548	0.039043024394586845	0.0	0.0
42	27.877844831302	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.6523122222222215	0.03438724180911678	0.0	0.0
43	27.41436796860043	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.5797005555555546	0.030559450676638122	0.0	0.0
44	26.955456235600124	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.5188477777777766	0.027351540242165174	0.0	0.0
45	26.49610878506845	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.4597049999999988	0.024233774038461473	0.0	0.0
46	26.021598042550096	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.407961666666666	0.021506076388888847	0.0	0.0
47	25.643019118874406	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.3725688888888881	0.01964031339031335	0.0	0.0
48	25.09520347388664	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.3200655555555549	0.0168725516381766	0.0	0.0
49	24.618650538458464	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.27672444444444305	0.014587784900284825	0.0	0.0
50	24.372504644267213	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.2546527777777771	0.013424256588319052	0.0	0.0
51	24.037534024745035	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.22829555555555497	0.012034811253561225	0.0	0.0


==> data/MPEG-C/x265.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	38.60336894157824	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	6.50009	0.3426582532051282	0.0	0.0
23	38.00625503885918	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	5.744607777777778	0.3028323094729345	0.0	0.0
24	37.40732687902734	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	5.072788888888888	0.2674167556980057	0.0	0.0
25	36.81592766786974	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	4.516595555555555	0.23809650997150994	0.0	0.0
26	36.216719085424074	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	3.9938527777777773	0.21053964120370366	0.0	0.0
27	35.62715258523905	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	3.525344444444444	0.18584179131054127	0.0	0.0
28	35.034687320849415	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	3.1173933333333332	0.16433627136752132	0.0	0.0
29	34.428349628942925	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.7473049999999994	0.14482672275641023	0.0	0.0
30	33.87118247871525	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.435810555555555	0.12840600516381764	0.0	0.0
31	33.2856551931095	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	2.14654611111111	0.11315716257122502	0.0	0.0
32	32.714959296955676	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.889908888888888	0.09962829415954409	0.0	0.0
33	32.14943051471485	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.6631861111111106	0.0876763933404558	0.0	0.0
34	31.584582799926263	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.468225	0.07739883814102562	0.0	0.0
35	31.049256034206696	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.295472777777777	0.0682920450498575	0.0	0.0
36	30.476529230565692	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	1.1321361111111103	0.05968160167378912	0.0	0.0
37	29.937499770602905	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.9975633333333326	0.05258747329059825	0.0	0.0
38	29.412858644323467	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.874168888888888	0.046082621082621025	0.0	0.0
39	28.905037911999806	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.7696372222222215	0.040572137642450094	0.0	0.0
40	28.42649810419536	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.6741305555555547	0.03553741542022787	0.0	0.0
41	27.907556338667554	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.5954916666666663	0.03139189369658117	0.0	0.0
42	27.43468094828277	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.5227427777777769	0.027556868767806227	0.0	0.0
43	26.93589916807148	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.4572033333333325	0.024101896367521327	0.0	0.0
44	26.48252806302893	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.40046722222222136	0.021110999821937274	0.0	0.0
45	26.059944871912766	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.35560611111111	0.018746104878917327	0.0	0.0
46	25.700037774071344	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.3162338888888887	0.016670561787749276	0.0	0.0
47	25.33729225352671	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.28750166666666566	0.015155916132478573	0.0	0.0
48	25.00193584992048	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.2659683333333327	0.014020766559829026	0.0	0.0
49	24.65613622565835	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.24372777777777704	0.012848335113960075	0.0	0.0
50	24.331632550408976	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.23044888888888818	0.012148326210826175	0.0	0.0
51	24.068540252370752	-0.0	-1	0	0	0	14376960	0	4	9.0	47.5	zz-average	0.21934444444444337	0.0115629451566951	0.0	0.0


==> data/MPEG-E/coolchic.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	rate_latent_bpp	rate_arm_bpp	rate_synthesis_bpp	rate_upsampling_bpp	rate_mlp_bpp	rate_per_latent_0_bpp	rate_per_latent_1_bpp	rate_per_latent_2_bpp	rate_per_latent_3_bpp	rate_per_latent_4_bpp	rate_per_latent_5_bpp	rate_per_latent_6_bpp	time_hour	itr_mega
0.0	41.836049581473404	-0.0	74.44466666666668	881.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	4.478976	0.081	0.04414599999999997	0.0	0.0033333333333333335	0.0	0.005333333333333333	0.02366666666666667	0.03333333333333333	0.007666666666666666	0.005	0.003	0.0019999999999999996	0.0009999999999999998	0.0	0.0
0.002	38.88408358971422	-0.0	148.18533333333335	881.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	2.045952	0.037	0.014183000000000001	0.0	0.0023333333333333335	0.0	0.0036666666666666666	0.0023333333333333335	0.018	0.006	0.0029999999999999996	0.0016666666666666668	0.0009999999999999998	0.0009999999999999998	0.0	0.0
0.004	37.32083737844368	-0.0	207.926	881.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	1.308672	0.02366666666666667	0.008060999999999931	0.0	0.0019999999999999996	0.0	0.0033333333333333335	0.0003333333333333333	0.010333333333333332	0.005333333333333333	0.0026666666666666666	0.0009999999999999998	0.0009999999999999998	0.0009999999999999998	0.0	0.0
0.035	32.10076542563459	-0.0	676.6296666666667	881.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	0.4239359999999999	0.007666666666666667	0.0015673333333333336	0.0	0.0009999999999999998	0.0	0.0016666666666666668	0.0	0.0003333333333333333	0.0023333333333333335	0.0016666666666666668	0.0006666666666666666	0.0003333333333333333	0.0	0.0	0.0
0.176	28.207141720346254	-0.0	1603.1113333333333	881.0	0	0	24883200	0.0	3	9.0	60.0	zz-average	0.165888	0.0029999999999999996	0.0004116666666666666	0.0	0.0003333333333333333	0.0	0.0009999999999999998	0.0	0.0	0.0	0.0006666666666666666	0.0006666666666666666	0.0	0.0	0.0	0.0


==> data/MPEG-E/dcvc.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	ave_i_frame_bpp	ave_p_frame_bpp	rate_bpp	time_hour	itr_mega
0	33.48387818719353	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.169648128	0.021266000000000004	0.0007933333333333333	0.0030680000000000004	0.0	0.0
1	38.24349518496709	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.46620057600000003	0.050226333333333324	0.003206333333333333	0.008431	0.0	0.0
2	42.22910158601237	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.22747904	0.11154866666666666	0.01103	0.022198333333333334	0.0	0.0
3	44.59791424342349	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.996287488	0.24509666666666668	0.030322666666666668	0.05418633333333333	0.0	0.0


==> data/MPEG-E/hm.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	44.40065144122401	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	4.01086222222222	0.07253440072016457	0.0	0.0
23	44.129813019263544	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.5473955555555516	0.06415284207818923	0.0	0.0
24	43.861216578347	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.184782222222218	0.05759516460905343	0.0	0.0
25	43.58542477497227	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.873226666666664	0.05196084104938267	0.0	0.0
26	43.248190994938554	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.5572444444444438	0.04624646347736624	0.0	0.0
27	42.89921656831182	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.3109155555555527	0.04179173096707813	0.0	0.0
28	42.54494218691587	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.0852444444444416	0.03771058384773657	0.0	0.0
29	42.16276225420855	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.8803733333333312	0.03400559413580243	0.0	0.0
30	41.747705236640655	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.690471111111109	0.030571309156378568	0.0	0.0
31	41.32977924576936	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.5301511111111086	0.027672003600823	0.0	0.0
32	40.86116281337985	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.379484444444442	0.024947273662551398	0.0	0.0
33	40.465883534226904	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.2599644444444422	0.02278581532921807	0.0	0.0
34	39.999889631457414	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.139537777777774	0.020607960390946433	0.0	0.0
35	39.45842292811592	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.0205333333333304	0.018455825617283903	0.0	0.0
36	38.956337590382425	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.9194133333333309	0.0166271219135802	0.0	0.0
37	38.43141971033881	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.8288711111111087	0.014989711934156331	0.0	0.0
38	37.9573968337653	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.75221333333333	0.013603395061728332	0.0	0.0
39	37.42093384198914	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6774933333333325	0.012252121913580234	0.0	0.0
40	36.90217931071653	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6126577777777749	0.011079603909464967	0.0	0.0
41	36.32670635006124	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5481244444444434	0.009912551440329199	0.0	0.0
42	35.803907743003535	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.49299555555555297	0.008915573559670735	0.0	0.0
43	35.2431431773805	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.4396799999999988	0.007951388888888865	0.0	0.0
44	34.74177492401525	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3964444444444429	0.007169495884773633	0.0	0.0
45	34.168754254743085	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.35370666666666273	0.0063966049382715336	0.0	0.0
46	33.65883884054158	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3180088888888873	0.005751028806584333	0.0	0.0
47	33.10486212889843	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.2793066666666633	0.005051118827160433	0.0	0.0
48	32.58437026233803	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.25189333333333036	0.004555362654320934	0.0	0.0
49	32.07700184750108	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.22524444444444175	0.0040734310699588	0.0	0.0
50	31.558711122096717	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.20031999999999717	0.0036226851851851338	0.0	0.0
51	31.02257067066599	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.17783111111110778	0.0032159850823044673	0.0	0.0


==> data/MPEG-E/ours.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	arm_weight_q_step	arm_bias_q_step	upsampling_weight_q_step	upsampling_bias_q_step	synthesis_weight_q_step	synthesis_bias_q_step	rate_mbps	rate_bpp	nn_bpp	latent_bpp	residue_rate_nn_bpp	residue_rate_latent_bpp	motion_rate_nn_bpp	motion_rate_latent_bpp	feature_rate_bpp_00	feature_rate_bpp_01	feature_rate_bpp_02	feature_rate_bpp_03	feature_rate_bpp_04	feature_rate_bpp_05	feature_rate_bpp_06	arm_rate_bpp	upsampling_rate_bpp	synthesis_rate_bpp	time_hour	itr_mega
0.0005	43.77489134634148	-0.0	0.071437037037037	-1.0	0	0	24883200.0	0.0	3	9.0	60.0	zz-average	0.3489583333333333	0.17795137037037034	0.32244177777777777	1.0	0.38084118518518517	0.3021115185185184	3.2633958399999985	0.059016851851851834	0.006895518518518467	0.052121444444444366	0.004477518518518467	0.04812559259259257	0.0024179629629629334	0.0039959629629629	0.0245572592592592	0.013183518518518468	0.005850629629629568	0.002517481481481433	0.0012219999999999334	0.0005594444444444	0.000235037037037	0.0016243703703703333	0.0003113333333333	0.0025418518518518333	0.0	0.0
0.001	42.92589206612453	-0.0	0.09523307407407404	-1.0	0	0	24883200.0	0.0	3	9.0	60.0	zz-average	0.3854166666666667	0.1591435185185185	0.3294902592592593	1.0	0.4151475185185185	0.3661430740740741	2.4469565439999963	0.044251962962962896	0.006156666666666632	0.0380951481481481	0.004002370370370299	0.03526429629629623	0.0021543333333332664	0.0028308888888888334	0.016387777777777703	0.009720740740740698	0.0052455555555555	0.0022328888888888333	0.0010027777777777333	0.00046003703703696665	0.00021451851851843334	0.0015994814814814333	0.00026625925925923336	0.0021367407407407004	0.0	0.0
0.0025	41.289397744696714	-0.0	0.14959055555555553	-1.0	0	0	24883200.0	0.0	3	9.0	60.0	zz-average	0.5347222222222222	0.16666666666666663	0.5044577777777778	1.0	0.5640371851851852	0.39987066666666665	1.6650362879999978	0.0301113333333333	0.005297777777777733	0.024813481481481436	0.0034769999999999662	0.0232797777777777	0.0018207407407407	0.0015338148148147668	0.0046774444444444	0.010682111111111068	0.004833074074073999	0.0017051851851851332	0.0008264814814814333	0.0003845925925925334	0.0001709999999999667	0.0014732222222221668	0.00020974074074066668	0.0017941851851851335	0.0	0.0
0.01	38.29006647523131	-0.0	0.30926140740740743	-1.0	0	0	24883200.0	0.0	3	9.0	60.0	zz-average	0.685763888888889	0.34664351851851843	0.5889214444444445	1.0	0.6038049629629629	0.5646023333333333	0.8903290879999974	0.0161011481481481	0.004018592592592534	0.012082629629629601	0.002726222222222167	0.0115198148148148	0.0012923703703703333	0.0005627407407407001	0.00039899999999997034	0.0053538148148148	0.003041074074074	0.0016719259259258999	0.0006369999999999667	0.00028933333333330005	0.0001275555555555148	0.0012934074074073332	0.00015833333333331852	0.0012745185185185	0.0	0.0
0.05	34.636650907311655	-0.0	0.7551619629629629	-1.0	0	0	24883200.0	0.0	3	9.0	60.0	zz-average	0.7954282222222222	0.3553240740740741	0.5562428148148149	1.0	0.7116608518518519	0.5006510370370371	0.4549079039999976	0.008226777777777734	0.002976888888888866	0.005249999999999933	0.0022845555555555002	0.0051302962962962335	0.0006921851851851555	0.00011977777777774816	2.211111111111111e-05	0.0017088518518518332	0.0013903333333333	0.0012653333333333	0.00043537037037033333	0.00022259259259256668	8.570370370367036e-05	0.0012525185185185	0.00010629629629626666	0.0009257407407407001	0.0	0.0


==> data/MPEG-E/x264.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	43.15689847636159	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	4.376515555555553	0.07914705504115224	0.0	0.0
23	42.80943620073	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.8656711111111086	0.06990869341563784	0.0	0.0
24	42.449405355083336	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.4465244444444423	0.062328639403292134	0.0	0.0
25	42.071033304688726	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.0813511111111076	0.055724665637860035	0.0	0.0
26	41.63805795101474	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.7732444444444413	0.0501527134773662	0.0	0.0
27	41.21084577536247	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.4926222222222183	0.04507780349794233	0.0	0.0
28	40.769530700019075	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.2448711111111073	0.0405973508230452	0.0	0.0
29	40.34315340016533	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.0245688888888864	0.036613297325102837	0.0	0.0
30	39.798710970650724	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.8296711111111086	0.03308867026748966	0.0	0.0
31	39.311209006827994	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.6601599999999954	0.030023148148148063	0.0	0.0
32	38.80753980649479	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.4966755555555527	0.027066615226337402	0.0	0.0
33	38.36022346654917	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.3518044444444408	0.024446694958847666	0.0	0.0
34	37.83083167653865	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.2263111111111087	0.022177211934156338	0.0	0.0
35	37.229538272142506	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.1102933333333296	0.020079089506172765	0.0	0.0
36	36.70852853772857	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.0092622222222185	0.01825199331275713	0.0	0.0
37	36.20622807353107	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.9145244444444431	0.0165387088477366	0.0	0.0
38	35.62069323241937	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.8250311111111075	0.014920267489711866	0.0	0.0
39	35.076841489025604	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.7518399999999971	0.013596643518518466	0.0	0.0
40	34.45049489181307	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6834666666666644	0.012360146604938232	0.0	0.0
41	33.817402224747525	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6155199999999977	0.0111313657407407	0.0	0.0
42	33.35140118676272	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5638577777777756	0.010197080761316833	0.0	0.0
43	32.75827141073607	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5163199999999967	0.009337384259259202	0.0	0.0
44	32.18070781813078	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.4735466666666644	0.008563850308641933	0.0	0.0
45	31.17057611414911	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.43404444444444185	0.007849472736625467	0.0	0.0
46	30.721922766646045	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3897244444444417	0.007047968106995833	0.0	0.0
47	29.93491302427721	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.347395555555552	0.006282471707818867	0.0	0.0
48	29.147556385490127	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3155377777777742	0.005706340020576066	0.0	0.0
49	28.848221083701286	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.28357333333333035	0.0051282793209876	0.0	0.0
50	28.40723990198084	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.26209777777777526	0.004739904835390901	0.0	0.0
51	28.167295009806388	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.25194666666666327	0.004556327160493767	0.0	0.0


==> data/MPEG-E/x265.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
22	43.17098435000634	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	3.3732977777777755	0.061004372427983504	0.0	0.0
23	42.83753388128108	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.996817777777774	0.0541959233539094	0.0	0.0
24	42.48544903872624	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.6732266666666646	0.04834394290123453	0.0	0.0
25	42.13041537794765	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.4015644444444426	0.0434310699588477	0.0	0.0
26	41.748002330080624	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	2.1598222222222203	0.03905928497942383	0.0	0.0
27	41.33697351064831	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.953031111111108	0.035319573045267436	0.0	0.0
28	40.91018693532188	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.767217777777775	0.031959233539094606	0.0	0.0
29	40.47465175237618	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.6050311111111084	0.029026170267489666	0.0	0.0
30	40.02568249273337	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.4611911111111078	0.026424897119341498	0.0	0.0
31	39.54755958998837	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.3345422222222194	0.0241345164609053	0.0	0.0
32	39.03223950383236	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.212568888888887	0.021928690843621368	0.0	0.0
33	38.53707807786625	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.101902222222219	0.019927340534979368	0.0	0.0
34	38.01057871972173	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	1.0141155555555539	0.01833976337448557	0.0	0.0
35	37.508619467186236	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.9269155555555535	0.016762795781892968	0.0	0.0
36	36.974359112772206	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.8539022222222192	0.015442386831275667	0.0	0.0
37	36.45927336880993	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.7831288888888873	0.014162487139917666	0.0	0.0
38	35.88857945238509	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.7139733333333297	0.012911844135802401	0.0	0.0
39	35.35741286400065	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6581688888888853	0.011902649176954667	0.0	0.0
40	34.828600074015476	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.6058133333333304	0.010955825617283902	0.0	0.0
41	34.24513934773208	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5556266666666644	0.010048225308641932	0.0	0.0
42	33.698064717718445	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.5114666666666632	0.0092496141975308	0.0	0.0
43	33.1114862756567	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.4734399999999984	0.008561921296296267	0.0	0.0
44	32.55538306255629	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.43704888888888666	0.0079038065843621	0.0	0.0
45	31.949761695800106	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.4004088888888853	0.007241190843621334	0.0	0.0
46	31.387535558841705	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3719822222222199	0.006727109053497899	0.0	0.0
47	30.804009031520216	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.34526222222221953	0.006243891460905301	0.0	0.0
48	30.341357354716187	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.3192177777777746	0.005772890946502	0.0	0.0
49	29.874209817211188	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.2968355555555512	0.005368119855967	0.0	0.0
50	29.457878265180767	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.27845333333332994	0.005035686728395	0.0	0.0
51	29.147200247749304	-0.0	-1	0	0	0	24883200	0	3	9.0	60.0	zz-average	0.2647466666666643	0.0047878086419752665	0.0	0.0


==> data/UVG/c3.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
0.0005	36.76815962617518	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	39.70477972085134	0.1595646047166415	0.0	0.0
0.001	35.90153868566743	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	26.04358255168369	0.1046633172248091	0.0	0.0
0.005	33.410763761789845	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	9.846811215264443	0.03957212583294931	0.0	0.0
0.01	32.293623747335445	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	6.752703287805815	0.027137600018509744	0.0	0.0
0.05	29.81669861385503	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	2.731989101886736	0.010979251470416729	0.0	0.0


==> data/UVG/complexity.tsv <==
Archi bd_rate mac_per_decoded_pixel
us 0 1300
dcvc -54.7 1070000
coolchic 491.7 900 
c3 104.7 4400
hinerv 237.2 9745

==> data/UVG/coolchic.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	rate_latent_bpp	rate_arm_bpp	rate_synthesis_bpp	rate_upsampling_bpp	rate_mlp_bpp	rate_per_latent_0_bpp	rate_per_latent_1_bpp	rate_per_latent_2_bpp	rate_per_latent_3_bpp	rate_per_latent_4_bpp	rate_per_latent_5_bpp	rate_per_latent_6_bpp	time_hour	itr_mega
0.0	37.26283383592001	-0.0	322.9682857142857	879.0	0	0	130636800	0.0	7	9.0	120.0	zz-average	114.42717257142859	0.45985714285714285	0.45578114285714283	0.0	0.0019999999999999996	0.0	0.0031428571428571434	0.06757142857142856	0.24928571428571428	0.09200000000000001	0.03185714285714286	0.011	0.0035714285714285718	0.0009999999999999998	0.0	0.0
0.002	34.26538280551857	-0.0	631.8729999999999	879.0	0	0	130636800	0.0	7	9.0	120.0	zz-average	43.97216914285715	0.1767142857142857	0.1729862857142857	0.0	0.0019999999999999996	0.0	0.003	0.0014285714285714286	0.065	0.0692857142857143	0.024428571428571428	0.008999999999999998	0.0031428571428571434	0.0009999999999999998	0.0	0.0
0.004	32.997781725398	-0.0	846.1428571428571	879.0	0	0	130636800	0.0	7	9.0	120.0	zz-average	29.504365714285708	0.11857142857142858	0.11504314285714282	0.0	0.0019999999999999996	0.0	0.003	0.00014285714285714287	0.027857142857142858	0.053	0.022285714285714287	0.008285714285714285	0.0028571428571428576	0.001142857142857143	0.0	0.0
0.035	28.385833453251333	-0.0	2233.904857142857	879.0	0	0	130636800	0.0	7	9.0	120.0	zz-average	7.46496	0.03	0.026756999999999982	0.0	0.001142857142857143	0.0	0.003	0.0	0.00028571428571428574	0.006999999999999999	0.011571428571428571	0.005285714285714286	0.002285714285714286	0.0009999999999999998	0.0	0.0
0.176	25.038814615120625	-0.0	4278.238142857143	879.0	0	0	130636800	0.0	7	9.0	120.0	zz-average	2.701604571428571	0.010857142857142857	0.007988428571428544	0.0	0.0009999999999999998	0.0	0.0025714285714285717	0.0	0.0	0.00028571428571428574	0.0025714285714285717	0.002857142857142857	0.0018571428571428573	0.0009999999999999998	0.0	0.0


==> data/UVG/dcvc.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	ave_i_frame_bpp	ave_p_frame_bpp	rate_bpp	time_hour	itr_mega
0	29.354268785493534	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	0.7170982765714287	0.018713571428571427	0.0009028571428571429	0.0028818571428571426	0.0	0.0
1	33.20704411793871	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	2.1522190628571427	0.04794842857142857	0.0037368571428571425	0.008649285714285714	0.0	0.0
2	36.62362726271703	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	6.633292361142857	0.11872842857142858	0.015148714285714286	0.026657714285714285	0.0	0.0
3	39.45230968766048	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	19.612120649142856	0.28363414285714283	0.053214285714285714	0.07881671428571428	0.0	0.0


==> data/UVG/hinerv.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	rate_mbps	rate_bpp	time_hour	itr_mega
4	39.92002876345106	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	191.1598518857143	0.7682285714285715	0.0	0.0
5	38.35089872430663	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	100.0980041142857	0.4022714285714286	0.0	0.0
6	36.6327773896285	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	54.010762971428576	0.21705714285714287	0.0	0.0
7	34.63936429384608	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	32.08155428571429	0.12892857142857142	0.0	0.0
8	31.482992883944604	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	19.259596800000004	0.07739999999999998	0.0	0.0
9	26.920387919817124	-0.0	-1	0	0	0	130636800	0	7	9.0	120.0	zz-average	13.945256228571433	0.056042857142857144	0.0	0.0


==> data/UVG/ours.tsv <==
lmbda	psnr_db	ms_ssim_db	loss	mac_decoded_pixel	itr	time_sec	n_pixels	n_loops	n_seq	n_frames	fps	seq_name	arm_weight_q_step	arm_bias_q_step	upsampling_weight_q_step	upsampling_bias_q_step	synthesis_weight_q_step	synthesis_bias_q_step	rate_mbps	rate_bpp	nn_bpp	latent_bpp	residue_rate_nn_bpp	residue_rate_latent_bpp	motion_rate_nn_bpp	motion_rate_latent_bpp	feature_rate_bpp_00	feature_rate_bpp_01	feature_rate_bpp_02	feature_rate_bpp_03	feature_rate_bpp_04	feature_rate_bpp_05	feature_rate_bpp_06	arm_rate_bpp	upsampling_rate_bpp	synthesis_rate_bpp	time_hour	itr_mega
0.0005	38.02812212179325	-0.0	0.2338433492063492	-120.0	0	0	130636800.0	0.0	7	9.0	120.0	zz-average	0.0032241904761904573	0.006076349206349185	0.027481269841269813	120.0	0.03841522222222219	0.026816126984126946	38.01007147885713	0.15275395238095238	0.004265396825396771	0.14848853968253964	0.0031543809523809	0.13683906349206346	0.0011109999999999573	0.011649523809523754	0.030101253968253913	0.054363301587301543	0.03706438095238091	0.009992920634920585	0.0035110317460317004	0.0013411269841269286	0.00046498412698407136	0.0005244603174602714	0.00023171428571424284	0.002398285714285686	0.0	0.0
0.001	37.23365073845422	-0.0	0.28557507936507937	-120.0	0	0	130636800.0	0.0	7	9.0	120.0	zz-average	0.0033482063492063286	0.007316428571428529	0.036349730158730116	120.0	0.04251133333333329	0.03105906349206344	24.012189257142847	0.09649960317460314	0.004022174603174558	0.09247758730158726	0.0029880317460317	0.08442174603174597	0.001034174603174543	0.008055714285714242	0.012264936507936471	0.03726050793650787	0.022983873015872985	0.0075847301587301285	0.0027990317460316856	0.0011320158730158286	0.00039671428571422853	0.0005175714285713857	0.00022233333333328574	0.002248126984126943	0.0	0.0
0.002	36.44137601552019	-0.0	0.35373442857142856	-120.0	0	0	130636800.0	0.0	7	9.0	120.0	zz-average	0.003224190476190457	0.0053323015873015574	0.06243012698412693	120.0	0.14412031746031737	0.14170228571428567	15.77841342171428	0.06340990476190474	0.003634015873015828	0.059775857142857096	0.0026293650793650287	0.05399863492063487	0.0010045714285713857	0.00577728571428567	0.005616222222222186	0.01997407936507931	0.019011730158730103	0.006007428571428528	0.0021450793650793	0.0008900158730158429	0.00035415873015867146	0.0005119047619047285	0.0002037619047618714	0.0019137460317459854	0.0	0.0
0.01	34.01183871111034	-0.0	0.6520391587301588	-120.0	0	0	130636800.0	0.0	7	9.0	120.0	zz-average	0.003844238095238071	0.008184507936507884	0.09950074603174598	120.0	0.3079581587301587	0.19645761904761902	6.345603071999989	0.02550155555555551	0.0030270634920634286	0.02247447619047613	0.002128476190476157	0.019553222222222184	0.0008985238095237716	0.002921396825396773	0.0002656666666666286	0.005326380952380915	0.008353380952380899	0.003592460317460271	0.0013221587301586856	0.00047599999999995714	0.00021698412698408572	0.0005180793650793286	0.00017034920634915717	0.0014401746031745574	0.0	0.0

